Invariant manifolds and the parameterization method in coupled energy harvesting piezoelectric oscillators

Energy harvesting systems based on oscillators aim to capture energy from mechanical oscillations and convert it into electrical energy. Widely extended are those based on piezoelectric materials, whose dynamics are Hamiltonian submitted to different sources of dissipation: damping and coupling. These dissipations bring the system to low energy regimes, which is not desired in long term as it diminishes the absorbed energy. To avoid or to minimize such situations, we propose that the coupling of two oscillators could benefit from theory of Arnold diffusion. Such phenomenon studies $O(1)$ energy variations in Hamiltonian systems and hence could be very useful in energy harvesting applications. This article is a first step towards this goal. We consider two piezoelectric beams submitted to a small forcing and coupled through an electric circuit. By considering the coupling, damping and forcing as perturbations, we prove that the unperturbed system possesses a $4$-dimensional Normally Hyperbolic Invariant Manifold with $5$ and $4$-dimensional stable and unstable manifolds, respectively. These are locally unique after the perturbation. By means of the parameterization method, we numerically compute parameterizations of the perturbed manifold, its stable and unstable manifolds and study its inner dynamics. We show evidence of homoclinic connections when the perturbation is switched on.

==> figures/eps6e-2_zoom2/parameters.txt <==
General:
double tF=1.;
double tk=1.;
double beta=1.;
double pi=4.*atan(1.);
double omega=2.1;
double lambda=2e-1;

Perturbed conservative:
eps=6e-2;

Only damping:
double tzeta=6e-5;
Initial condition:
theta=0.664
c=0.8364


==> figures/only_coupling/global_tch2e-1/parameters.txt <==
double tzeta=0.;
//double tzeta=1e-2;
//double tXi=0.1;
//double tXi=5e-1;
//double tXi=1e-2;
double tXi=2e-1;
double tF=1.;
double tk=1.;
//double k=500;
double beta=1.;
double pi=4.*atan(1.);
double omega=2.1;//*2/3;
//double omega=2.*pi/7;
//double lambda=0.01;
double lambda=2e-1;

//Gridsize:
size_t Ntheta=400;
size_t Nc=200;
double cini=0.1;
double cend=1.4;
double csimini=0.2;
double csimend=1.2;

